Frequency Sub-Sampling of Ultrasound Non-Destructive Measurements: Acquisition, Reconstruction and Performance

In ultrasound nondestructive testing, a widespread approach is to take synthetic aperture measurements from the surface of a specimen to detect and locate defects within it. Based on these measurements, imaging is usually performed using the Synthetic Aperture Focusing Technique (SAFT). However, SAFT is sub-optimal in terms of resolution and requires oversampling in time domain to obtain a fine grid for the Delay-and-Sum (DAS). On the other hand, parametric reconstruction algorithms give better resolution, but their usage for imaging becomes computationally expensive due to the size of the parameter space and the large amount of measurement data in realistic 3-D scenarios. In the literature, the remedies to this are twofold: First, the amount of measurement data can be reduced using state of the art sub-Nyquist sampling approaches to measure Fourier coefficients instead of time domain samples. Second, parametric reconstruction algorithms mostly rely on matrix-vector operations that can be implemented efficiently by exploiting the underlying model structure. In this paper, we propose and compare different strategies to choose the Fourier coefficients to be measured. Their asymptotic performance is compared by numerically evaluating the Cram\'er-Rao-Bound for the localizability of the defect coordinates. These subsampling strategies are then combined with an $\ell_1$-minimization scheme to compute 3-D reconstructions from the low-rate measurements. Compared to conventional DAS, this allows us to formulate a fully physically motivated forward model. To enable this, the projection operations of the forward model matrix are implemented matrix-free by exploiting the underlying 2-level Toeplitz structure. Finally, we show that high resolution reconstructions from as low as a single Fourier coefficient per scan are possible based on simulated data as well as on measurements.

==> bench_results/nxy_CPU.txt <==
1.000000000000000000e+02 1.142200680005771574e-01
1.250000000000000000e+02 2.159113800007617101e-01
1.500000000000000000e+02 1.751826580002671108e-01
1.750000000000000000e+02 3.107101749992580153e-01
2.000000000000000000e+02 2.492519959996570833e-01
2.250000000000000000e+02 6.371513819976826198e-01
2.500000000000000000e+02 7.479146350015071221e-01
2.750000000000000000e+02 8.209925000010116491e-01
3.000000000000000000e+02 1.129799783997441409e+00
3.250000000000000000e+02 9.887747339998895768e-01
3.500000000000000000e+02 1.589690255997993518e+00
3.750000000000000000e+02 2.012963937999302289e+00
4.000000000000000000e+02 1.536051258997758850e+00
4.250000000000000000e+02 2.456684091001079651e+00
4.500000000000000000e+02 1.770156962000328349e+00
4.750000000000000000e+02 2.357883917000435758e+00
5.000000000000000000e+02 1.851090959000430303e+00
5.250000000000000000e+02 3.675591005998285254e+00
5.500000000000000000e+02 4.309740987999248318e+00
5.750000000000000000e+02 4.185613805999309989e+00
6.000000000000000000e+02 4.791674669999338221e+00
6.250000000000000000e+02 5.555432359000405995e+00
6.500000000000000000e+02 5.789614010998775484e+00
6.750000000000000000e+02 4.617400790000829147e+00
7.000000000000000000e+02 6.276682771000196226e+00
7.250000000000000000e+02 3.743859885998972459e+00
7.500000000000000000e+02 7.423250222000206122e+00
7.750000000000000000e+02 8.182515633998264093e+00
8.000000000000000000e+02 5.120930184999451740e+00
8.250000000000000000e+02 8.814150128000619588e+00
8.500000000000000000e+02 1.081211439599792357e+01
8.750000000000000000e+02 6.598463082998932805e+00
9.000000000000000000e+02 9.903262831998290494e+00
9.250000000000000000e+02 8.613076252000610111e+00
9.500000000000000000e+02 1.108010351700067986e+01
9.750000000000000000e+02 1.259224503799850936e+01


==> bench_results/nxy_GPU.txt <==
1.000000000000000000e+02 2.732931100001678715e-02
1.250000000000000000e+02 9.564892000014424411e-03
1.500000000000000000e+02 1.179064899997683824e-02
1.750000000000000000e+02 4.708811399996193359e-02
2.000000000000000000e+02 1.403928100000939594e-02
2.250000000000000000e+02 4.967925999994804442e-02
2.500000000000000000e+02 5.425569800001994736e-02
2.750000000000000000e+02 2.521352200000137600e-02
3.000000000000000000e+02 7.778304000004254704e-02
3.250000000000000000e+02 4.029060899995329237e-02
3.500000000000000000e+02 8.295536100001754676e-02
3.750000000000000000e+02 5.242905199997949239e-02
4.000000000000000000e+02 5.292053700003407357e-02
4.250000000000000000e+02 8.929451699998480763e-02
4.500000000000000000e+02 6.700967000000446205e-02
4.750000000000000000e+02 8.453098500001487992e-02
5.000000000000000000e+02 6.425313199997617630e-02
5.250000000000000000e+02 1.892195920000290243e-01
5.500000000000000000e+02 3.131799149999778820e-01
5.750000000000000000e+02 2.316858140000022104e-01
6.000000000000000000e+02 1.274144999999862193e-01
6.250000000000000000e+02 2.288694529999588667e-01
6.500000000000000000e+02 2.972043139999982486e-01
6.750000000000000000e+02 1.720853649999867230e-01
7.000000000000000000e+02 2.780287819999784915e-01
7.250000000000000000e+02 1.347861849999958395e-01
7.500000000000000000e+02 2.960269200000311685e-01
7.750000000000000000e+02 3.136772650000239082e-01
8.000000000000000000e+02 2.057063269999730437e-01
8.250000000000000000e+02 2.720585320000168394e-01
8.500000000000000000e+02 3.490618239999889738e-01
8.750000000000000000e+02 2.574694109999882130e-01
9.000000000000000000e+02 5.344776869999918745e-01
9.250000000000000000e+02 3.019335349999892060e-01
9.500000000000000000e+02 1.635513881999997921e+00
9.750000000000000000e+02 4.151597840000249562e-01


==> bench_results/nz_CPU.txt <==
1.000000000000000000e+02 1.192044125129999941e+02
1.250000000000000000e+02 1.916546776829999885e+02
1.500000000000000000e+02 2.857000840159999484e+02
1.750000000000000000e+02 3.896451080980000370e+02
2.000000000000000000e+02 5.183262291880000703e+02
2.250000000000000000e+02 6.632257270000002336e+02
2.500000000000000000e+02 8.669307370070000616e+02
2.750000000000000000e+02 1.151058984039999814e+03
3.000000000000000000e+02 1.394048664912000277e+03
3.250000000000000000e+02 1.717563567664000402e+03
3.500000000000000000e+02 2.060361321965000570e+03
3.750000000000000000e+02 2.364277495362999616e+03
4.000000000000000000e+02 2.702538009867999790e+03
4.250000000000000000e+02 3.050902947883001616e+03
4.500000000000000000e+02 3.436605629494999448e+03
4.750000000000000000e+02 3.855963458281999920e+03


==> bench_results/nz_GPU.txt <==
1.000000000000000000e+02 3.852475679000000319e+00
1.250000000000000000e+02 4.812302954999999827e+00
1.500000000000000000e+02 6.882672669000001520e+00
1.750000000000000000e+02 9.323774990000000429e+00
2.000000000000000000e+02 1.215807452900000385e+01
2.250000000000000000e+02 1.535818097900000367e+01
2.500000000000000000e+02 1.893490934899999445e+01
2.750000000000000000e+02 2.290027052199999957e+01
3.000000000000000000e+02 2.723660711300000514e+01
3.250000000000000000e+02 3.197466331400001138e+01
3.500000000000000000e+02 3.705135400200001072e+01
3.750000000000000000e+02 4.274904745500001013e+01
4.000000000000000000e+02 4.870403084999998100e+01
4.250000000000000000e+02 5.529540464600000860e+01
4.500000000000000000e+02 6.188036333600001626e+01
4.750000000000000000e+02 6.891738158300000805e+01


==> images/compressedEnergy_energy.txt <==
x 	 y
1.000000000000000000e+00 1.000998802563128676e+00
1.003861003861003853e+00 1.000968287432978387e+00
1.007751937984496138e+00 1.000936510709018457e+00
1.011673151750972721e+00 1.000905716813909718e+00
1.015625000000000000e+00 1.000875228268751638e+00
1.019607843137254832e+00 1.000842687680231879e+00
1.023622047244094446e+00 1.000812319334770439e+00
1.027667984189723382e+00 1.000777556476130981e+00
1.031746031746031855e+00 1.000755764394599012e+00
1.035856573705179251e+00 1.000718104190857272e+00
1.040000000000000036e+00 1.000691034019494552e+00
1.044176706827309342e+00 1.000663951370871718e+00
1.048387096774193505e+00 1.000625653806102022e+00
1.052631578947368363e+00 1.000569894239603075e+00
1.056910569105691033e+00 1.000561386245938600e+00
1.061224489795918435e+00 1.000489691178035434e+00
1.065573770491803351e+00 1.000450007406594954e+00
1.069958847736625529e+00 1.000442537725755754e+00
1.074380165289256173e+00 1.000364566831138502e+00
1.078838174273858863e+00 1.000362929998616535e+00
1.083333333333333259e+00 1.000375738190811159e+00
1.087866108786610830e+00 1.000309059456582439e+00
1.092436974789915860e+00 1.000244591999452926e+00
1.097046413502109630e+00 1.000233940745258510e+00
1.101694915254237239e+00 1.000182365020947595e+00
1.106382978723404298e+00 1.000188557586601856e+00
1.111111111111111160e+00 1.000107997162099194e+00
1.115879828326180156e+00 1.000005340991370950e+00
1.120689655172413701e+00 1.000060334509622839e+00
1.125541125541125620e+00 1.000028810171447624e+00
1.130434782608695565e+00 9.999244031586271841e-01
1.135371179039301293e+00 9.999699269627478904e-01
1.140350877192982448e+00 9.998233472659177057e-01
1.145374449339207068e+00 9.997936312726356523e-01
1.150442477876106206e+00 9.996214484723039417e-01
1.155555555555555447e+00 9.997310747818789478e-01
1.160714285714285809e+00 9.996060921317254655e-01
1.165919282511210797e+00 9.994953016161040038e-01
1.171171171171171199e+00 9.996819846367153151e-01
1.176470588235294157e+00 9.992322336131960192e-01
1.181818181818181879e+00 9.993849108646366552e-01
1.187214611872146053e+00 9.993668114239712130e-01
1.192660550458715552e+00 9.989448660330881857e-01
1.198156682027649689e+00 9.992129184200091441e-01
1.203703703703703720e+00 9.991723714752395180e-01
1.209302325581395277e+00 9.990543529625419694e-01
1.214953271028037296e+00 9.987800603685967893e-01
1.220657276995305240e+00 9.989828656634098802e-01
1.226415094339622591e+00 9.990551571967732913e-01
1.232227488151658834e+00 9.988544094985145616e-01
1.238095238095238138e+00 9.987715000277606059e-01
1.244019138755980913e+00 9.988762697957440650e-01
1.250000000000000000e+00 9.986143555316915332e-01
1.256038647342995196e+00 9.986980796943979444e-01
1.262135922330097193e+00 9.982712664391987234e-01
1.268292682926829285e+00 9.985670568587705631e-01
1.274509803921568540e+00 9.980818107376429049e-01
1.280788177339901468e+00 9.980448041117220281e-01
1.287128712871287162e+00 9.979983043153989319e-01
1.293532338308457819e+00 9.976252295554054461e-01
1.300000000000000044e+00 9.979569335510138917e-01
1.306532663316583021e+00 9.979184433794706655e-01
1.313131313131313149e+00 9.983185610788283260e-01
1.319796954314720772e+00 9.974201828430590000e-01
1.326530612244897878e+00 9.977879982471526965e-01
1.333333333333333259e+00 9.974885490733764737e-01
1.340206185567010211e+00 9.969615511654086326e-01
1.347150259067357414e+00 9.973995925023259046e-01
1.354166666666666741e+00 9.973447924357694561e-01
1.361256544502617905e+00 9.972729047021826609e-01
1.368421052631578982e+00 9.968326406920879901e-01
1.375661375661375585e+00 9.968903506799694503e-01
1.382978723404255428e+00 9.971555923535179167e-01
1.390374331550802145e+00 9.969101393411355927e-01
1.397849462365591489e+00 9.961985577011722715e-01
1.405405405405405483e+00 9.969805656254258075e-01
1.413043478260869623e+00 9.962974968860817127e-01
1.420765027322404395e+00 9.967441019354277287e-01
1.428571428571428603e+00 9.966230987350719328e-01
1.436464088397790162e+00 9.964907974298701232e-01
1.444444444444444420e+00 9.962396560203208296e-01
1.452513966480446950e+00 9.958577048433006063e-01
1.460674157303370801e+00 9.962130441020882188e-01
1.468926553672316393e+00 9.957787830861980494e-01
1.477272727272727293e+00 9.957864620038092696e-01
1.485714285714285765e+00 9.956391214951494373e-01
1.494252873563218342e+00 9.950755118882803618e-01
1.502890173410404540e+00 9.962107914111654194e-01
1.511627906976744207e+00 9.953574334318544548e-01
1.520467836257309857e+00 9.953150866756174109e-01
1.529411764705882248e+00 9.951742201204298865e-01
1.538461538461538547e+00 9.947653417924517960e-01
1.547619047619047672e+00 9.949370414220349845e-01
1.556886227544910239e+00 9.943415223989940932e-01
1.566265060240963791e+00 9.948631922312847209e-01
1.575757575757575690e+00 9.942994410442494990e-01
1.585365853658536661e+00 9.942825926509607504e-01
1.595092024539877196e+00 9.941593902163105012e-01
1.604938271604938294e+00 9.931723512949897081e-01
1.614906832298136585e+00 9.943126727789617370e-01
1.625000000000000000e+00 9.939649865986642796e-01
1.635220125786163603e+00 9.940127812547752129e-01
1.645569620253164667e+00 9.934866302473673860e-01
1.656050955414012815e+00 9.938493247228689098e-01
1.666666666666666741e+00 9.937737184485949671e-01
1.677419354838709742e+00 9.928832975438761643e-01
1.688311688311688208e+00 9.929580719794145471e-01
1.699346405228758128e+00 9.929345770776463187e-01
1.710526315789473673e+00 9.933280365907520837e-01
1.721854304635761501e+00 9.927175689854589313e-01
1.733333333333333393e+00 9.932081922794548934e-01
1.744966442953020058e+00 9.922592760101045517e-01
1.756756756756756799e+00 9.920990404583122091e-01
1.768707482993197244e+00 9.926389321180317804e-01
1.780821917808219190e+00 9.917733911401792612e-01
1.793103448275862100e+00 9.922224988897583309e-01
1.805555555555555580e+00 9.907527209673843149e-01
1.818181818181818121e+00 9.918320890138597745e-01
1.830985915492957750e+00 9.911017463805836814e-01
1.843971631205673756e+00 9.916431898274103984e-01
1.857142857142857206e+00 9.912461922180892948e-01
1.870503597122302075e+00 9.920282879577855262e-01
1.884057971014492683e+00 9.909106177173433450e-01
1.897810218978102093e+00 9.907869405018137066e-01
1.911764705882353033e+00 9.906456868541088090e-01
1.925925925925925819e+00 9.900973315802571451e-01
1.940298507462686617e+00 9.899058038032764184e-01
1.954887218045112673e+00 9.901381190815773392e-01
1.969696969696969724e+00 9.887559010839293006e-01
1.984732824427480891e+00 9.895686032985497871e-01
2.000000000000000000e+00 9.898300841503773206e-01
2.015503875968992276e+00 9.904489538259337866e-01
2.031250000000000000e+00 9.894129026916423930e-01
2.047244094488188892e+00 9.898038817143696155e-01
2.063492063492063711e+00 9.886442507219044273e-01
2.080000000000000071e+00 9.891962677572909701e-01
2.096774193548387011e+00 9.882478518046098337e-01
2.113821138211382067e+00 9.883759869733748094e-01
2.131147540983606703e+00 9.881756423100753750e-01
2.148760330578512345e+00 9.877062558503026946e-01
2.166666666666666519e+00 9.880078982130473531e-01
2.184873949579831720e+00 9.874299820609880873e-01
2.203389830508474478e+00 9.879223380574897462e-01
2.222222222222222321e+00 9.874011923167590465e-01
2.241379310344827402e+00 9.864417085026020438e-01
2.260869565217391131e+00 9.876045924624295980e-01
2.280701754385964897e+00 9.872554098357936292e-01
2.300884955752212413e+00 9.867712470646827772e-01
2.321428571428571619e+00 9.866005152069899919e-01
2.342342342342342398e+00 9.867162275437542096e-01
2.363636363636363757e+00 9.870395689040357690e-01
2.385321100917431103e+00 9.866259726977339994e-01
2.407407407407407440e+00 9.866961365524063998e-01
2.429906542056074592e+00 9.862228749583550336e-01
2.452830188679245182e+00 9.870056973133027878e-01
2.476190476190476275e+00 9.855416978738122946e-01
2.500000000000000000e+00 9.847840599880037793e-01
2.524271844660194386e+00 9.855389282173442345e-01
2.549019607843137081e+00 9.839435955265614098e-01
2.574257425742574323e+00 9.850845518474773410e-01
2.600000000000000089e+00 9.840561735637876062e-01
2.626262626262626299e+00 9.841873922686701359e-01
2.653061224489795755e+00 9.835077040233519696e-01
2.680412371134020422e+00 9.834613404887789789e-01
2.708333333333333481e+00 9.841862199121161892e-01
2.736842105263157965e+00 9.820399008034431665e-01
2.765957446808510856e+00 9.823483399077178602e-01
2.795698924731182977e+00 9.831444960829438529e-01
2.826086956521739246e+00 9.828410584487768942e-01
2.857142857142857206e+00 9.826217630774904954e-01
2.888888888888888840e+00 9.823193484632036787e-01
2.921348314606741603e+00 9.821680985551757281e-01
2.954545454545454586e+00 9.810827576198978273e-01
2.988505747126436685e+00 9.821620483755592046e-01
3.023255813953488413e+00 9.815943780281952691e-01
3.058823529411764497e+00 9.803913470382981110e-01
3.095238095238095344e+00 9.806713632595678298e-01
3.132530120481927582e+00 9.820797440134984013e-01
3.170731707317073322e+00 9.814997082926537608e-01
3.209876543209876587e+00 9.803012548498851730e-01
3.250000000000000000e+00 9.797141536698196207e-01
3.291139240506329333e+00 9.797225822954555019e-01
3.333333333333333481e+00 9.803634668650355044e-01
3.376623376623376416e+00 9.799073788824440578e-01
3.421052631578947345e+00 9.792549351689294745e-01
3.466666666666666785e+00 9.777148003666860099e-01
3.513513513513513598e+00 9.779250955909002396e-01
3.561643835616438380e+00 9.779842502295059692e-01
3.611111111111111160e+00 9.766807474147515267e-01
3.661971830985915499e+00 9.761817031211683648e-01
3.714285714285714413e+00 9.767008718303548109e-01
3.768115942028985366e+00 9.767660264237936207e-01
3.823529411764706065e+00 9.766052049490930864e-01
3.880597014925373234e+00 9.770272403217092894e-01
3.939393939393939448e+00 9.769704199650030008e-01
4.000000000000000000e+00 9.753818855607044869e-01
4.062500000000000000e+00 9.763267703170583900e-01
4.126984126984127421e+00 9.752727786666355314e-01
4.193548387096774022e+00 9.740866654915903977e-01
4.262295081967213406e+00 9.742134642587508830e-01
4.333333333333333037e+00 9.747594334212589251e-01
4.406779661016948957e+00 9.733839904732889403e-01
4.482758620689654805e+00 9.737322077204452198e-01
4.561403508771929793e+00 9.734274670376792393e-01
4.642857142857143238e+00 9.732348272161904790e-01
4.727272727272727515e+00 9.732077942223922307e-01
4.814814814814814881e+00 9.732847504492798674e-01
4.905660377358490365e+00 9.719872172398261734e-01
5.000000000000000000e+00 9.713931564699764820e-01
5.098039215686274161e+00 9.711524054481559531e-01
5.200000000000000178e+00 9.708519194665757857e-01
5.306122448979591510e+00 9.699460425174593059e-01
5.416666666666666963e+00 9.698120821282962822e-01
5.531914893617021711e+00 9.695321771811156175e-01
5.652173913043478493e+00 9.693520358986671415e-01
5.777777777777777679e+00 9.692001146697499792e-01
5.909090909090909172e+00 9.696414915219665476e-01
6.046511627906976827e+00 9.678551729953945859e-01
6.190476190476190688e+00 9.679095059797124811e-01
6.341463414634146645e+00 9.682107458755284668e-01
6.500000000000000000e+00 9.683881843903598963e-01
6.666666666666666963e+00 9.666042832420914666e-01
6.842105263157894690e+00 9.660699125860900960e-01
7.027027027027027195e+00 9.659866424368097615e-01
7.222222222222222321e+00 9.663039359199889766e-01
7.428571428571428825e+00 9.652481923348438242e-01
7.647058823529412130e+00 9.643539835607790600e-01
7.878787878787878896e+00 9.642734125990171101e-01
8.125000000000000000e+00 9.641091902699437943e-01
8.387096774193548043e+00 9.625756211773084381e-01
8.666666666666666075e+00 9.624672129402551679e-01
8.965517241379309610e+00 9.606940534965461298e-01
9.285714285714286476e+00 9.610897691244683072e-01
9.629629629629629761e+00 9.600772264450229132e-01
1.000000000000000000e+01 9.596101880333395284e-01
1.040000000000000036e+01 9.583913262151839696e-01
1.083333333333333393e+01 9.578641461228154519e-01
1.130434782608695699e+01 9.569181709208520736e-01
1.181818181818181834e+01 9.542837058437502185e-01
1.238095238095238138e+01 9.532648610930410937e-01
1.300000000000000000e+01 9.509166423198989193e-01
1.368421052631578938e+01 9.498573045968986550e-01
1.444444444444444464e+01 9.466911037594530898e-01
1.529411764705882426e+01 9.437654258813459318e-01
1.625000000000000000e+01 9.368912822119468409e-01
1.733333333333333215e+01 9.302573896203288895e-01
1.857142857142857295e+01 9.183737262155879932e-01
2.000000000000000000e+01 9.082376214115626123e-01
2.166666666666666785e+01 8.894810371769135138e-01
2.363636363636363669e+01 8.633342568628570302e-01
2.600000000000000000e+01 8.332882894621866932e-01
2.888888888888888928e+01 7.987858319198146706e-01
3.250000000000000000e+01 7.562164053166224864e-01
3.714285714285714590e+01 7.256622811408984797e-01
4.333333333333333570e+01 6.665030630548594015e-01
5.200000000000000000e+01 6.219008546135720295e-01
6.500000000000000000e+01 5.590186071635345755e-01
8.666666666666667140e+01 4.905639218073585273e-01
1.300000000000000000e+02 3.641506997850755267e-01
2.600000000000000000e+02 2.725811991345257201e-01


==> images/compressedEnergy_max.txt <==
x 	 y
1.000000000000000000e+00 1.000998802563128676e+00
1.003861003861003853e+00 1.000946908208900421e+00
1.007751937984496138e+00 1.000917861567039546e+00
1.011673151750972721e+00 1.000896716857046398e+00
1.015625000000000000e+00 1.000878251004302388e+00
1.019607843137254832e+00 1.000859515235335451e+00
1.023622047244094446e+00 1.000829477788621302e+00
1.027667984189723382e+00 1.000793151135630721e+00
1.031746031746031855e+00 1.000766935117999523e+00
1.035856573705179251e+00 1.000745207819598193e+00
1.040000000000000036e+00 1.000705414507492730e+00
1.044176706827309342e+00 1.000666341170005635e+00
1.048387096774193505e+00 1.000640277134210221e+00
1.052631578947368363e+00 1.000603784117769735e+00
1.056910569105691033e+00 1.000580670998122645e+00
1.061224489795918435e+00 1.000547651554959616e+00
1.065573770491803351e+00 1.000517000581503169e+00
1.069958847736625529e+00 1.000487892160970338e+00
1.074380165289256173e+00 1.000463732890813473e+00
1.078838174273858863e+00 1.000429077849282367e+00
1.083333333333333259e+00 1.000408740756152826e+00
1.087866108786610830e+00 1.000390278266344302e+00
1.092436974789915860e+00 1.000371214355653793e+00
1.097046413502109630e+00 1.000333715357940356e+00
1.101694915254237239e+00 1.000310430574042231e+00
1.106382978723404298e+00 1.000285435071490481e+00
1.111111111111111160e+00 1.000250948823110164e+00
1.115879828326180156e+00 1.000185347508790956e+00
1.120689655172413701e+00 1.000145627973715090e+00
1.125541125541125620e+00 1.000068953052921650e+00
1.130434782608695565e+00 1.000028068739851728e+00
1.135371179039301293e+00 1.000003007460130489e+00
1.140350877192982448e+00 9.999640907648507104e-01
1.145374449339207068e+00 9.999174489718094527e-01
1.150442477876106206e+00 9.998975927733085856e-01
1.155555555555555447e+00 9.998792486175043237e-01
1.160714285714285809e+00 9.998451660857695655e-01
1.165919282511210797e+00 9.998255419028652113e-01
1.171171171171171199e+00 9.997995776037176263e-01
1.176470588235294157e+00 9.997765915963195971e-01
1.181818181818181879e+00 9.997367406319547234e-01
1.187214611872146053e+00 9.997088717869030416e-01
1.192660550458715552e+00 9.996804014000144623e-01
1.198156682027649689e+00 9.996529818599074746e-01
1.203703703703703720e+00 9.996208886407400573e-01
1.209302325581395277e+00 9.995981723782215722e-01
1.214953271028037296e+00 9.995628994524623501e-01
1.220657276995305240e+00 9.995435264924609209e-01
1.226415094339622591e+00 9.995051370694355564e-01
1.232227488151658834e+00 9.994728353728071779e-01
1.238095238095238138e+00 9.994544757715237981e-01
1.244019138755980913e+00 9.994150833895711905e-01
1.250000000000000000e+00 9.993899721076219267e-01
1.256038647342995196e+00 9.993697548353418503e-01
1.262135922330097193e+00 9.993322487828898426e-01
1.268292682926829285e+00 9.992999855598831971e-01
1.274509803921568540e+00 9.992737197200020072e-01
1.280788177339901468e+00 9.992462985148651278e-01
1.287128712871287162e+00 9.992223486959246337e-01
1.293532338308457819e+00 9.991788304259319187e-01
1.300000000000000044e+00 9.991549329208178065e-01
1.306532663316583021e+00 9.990761805533803219e-01
1.313131313131313149e+00 9.990406759392728153e-01
1.319796954314720772e+00 9.989784236451704214e-01
1.326530612244897878e+00 9.989454084363637021e-01
1.333333333333333259e+00 9.989204534912372591e-01
1.340206185567010211e+00 9.988978600095814731e-01
1.347150259067357414e+00 9.988592306198799120e-01
1.354166666666666741e+00 9.988402866144456826e-01
1.361256544502617905e+00 9.988217865179772614e-01
1.368421052631578982e+00 9.987824622305815359e-01
1.375661375661375585e+00 9.987618004868139554e-01
1.382978723404255428e+00 9.987370094546343946e-01
1.390374331550802145e+00 9.987137498791326395e-01
1.397849462365591489e+00 9.986951381731108413e-01
1.405405405405405483e+00 9.986735463801182933e-01
1.413043478260869623e+00 9.986548837198211404e-01
1.420765027322404395e+00 9.986243700701824544e-01
1.428571428571428603e+00 9.985870855534956236e-01
1.436464088397790162e+00 9.985656894581796950e-01
1.444444444444444420e+00 9.985111028344835216e-01
1.452513966480446950e+00 9.984815880360381479e-01
1.460674157303370801e+00 9.984558178632664260e-01
1.468926553672316393e+00 9.983736295317899856e-01
1.477272727272727293e+00 9.983313632551797934e-01
1.485714285714285765e+00 9.983008256434422467e-01
1.494252873563218342e+00 9.982517713231173762e-01
1.502890173410404540e+00 9.982175238746235912e-01
1.511627906976744207e+00 9.981892926224126272e-01
1.520467836257309857e+00 9.981555943383902951e-01
1.529411764705882248e+00 9.981179856653854543e-01
1.538461538461538547e+00 9.980972106416315937e-01
1.547619047619047672e+00 9.980787550893401860e-01
1.556886227544910239e+00 9.980391135509661948e-01
1.566265060240963791e+00 9.980071691423902935e-01
1.575757575757575690e+00 9.979702915342124614e-01
1.585365853658536661e+00 9.979513626914638946e-01
1.595092024539877196e+00 9.979122133051184784e-01
1.604938271604938294e+00 9.978902939325018373e-01
1.614906832298136585e+00 9.978538861969028506e-01
1.625000000000000000e+00 9.978191936186316946e-01
1.635220125786163603e+00 9.977951488538772118e-01
1.645569620253164667e+00 9.977257471562606117e-01
1.656050955414012815e+00 9.977064526508311326e-01
1.666666666666666741e+00 9.976332805041158158e-01
1.677419354838709742e+00 9.976147472538419159e-01
1.688311688311688208e+00 9.975776437482020143e-01
1.699346405228758128e+00 9.975391615361219877e-01
1.710526315789473673e+00 9.974995602086930147e-01
1.721854304635761501e+00 9.974796031485116954e-01
1.733333333333333393e+00 9.974531924168212882e-01
1.744966442953020058e+00 9.974287130914010202e-01
1.756756756756756799e+00 9.974049399348143830e-01
1.768707482993197244e+00 9.973787742504223175e-01
1.780821917808219190e+00 9.973500102724626171e-01
1.793103448275862100e+00 9.973304702335880068e-01
1.805555555555555580e+00 9.973031990721294981e-01
1.818181818181818121e+00 9.972744948325692471e-01
1.830985915492957750e+00 9.964422393041261206e-01
1.843971631205673756e+00 9.964237558716759757e-01
1.857142857142857206e+00 9.963924734172909803e-01
1.870503597122302075e+00 9.963118119508297399e-01
1.884057971014492683e+00 9.962656902153163019e-01
1.897810218978102093e+00 9.962071468103401717e-01
1.911764705882353033e+00 9.961796452260888168e-01
1.925925925925925819e+00 9.961192417513261566e-01
1.940298507462686617e+00 9.960863069470274889e-01
1.954887218045112673e+00 9.960543446852049287e-01
1.969696969696969724e+00 9.960338915182036512e-01
1.984732824427480891e+00 9.960084367872953370e-01
2.000000000000000000e+00 9.959887053651633737e-01
2.015503875968992276e+00 9.959488837531067507e-01
2.031250000000000000e+00 9.959267376014596662e-01
2.047244094488188892e+00 9.959083176220451250e-01
2.063492063492063711e+00 9.958894697924667305e-01
2.080000000000000071e+00 9.958703253769969344e-01
2.096774193548387011e+00 9.958338373864279447e-01
2.113821138211382067e+00 9.957989157846565131e-01
2.131147540983606703e+00 9.957754603489384904e-01
2.148760330578512345e+00 9.957568634033927557e-01
2.166666666666666519e+00 9.957344974816851879e-01
2.184873949579831720e+00 9.933577484057168894e-01
2.203389830508474478e+00 9.933184484422983296e-01
2.222222222222222321e+00 9.932951360843925714e-01
2.241379310344827402e+00 9.932741389611741134e-01
2.260869565217391131e+00 9.932471184812867726e-01
2.280701754385964897e+00 9.932187624070402121e-01
2.300884955752212413e+00 9.931807741823216462e-01
2.321428571428571619e+00 9.931553728311880436e-01
2.342342342342342398e+00 9.931196304451124224e-01
2.363636363636363757e+00 9.930876475446477336e-01
2.385321100917431103e+00 9.930637793600975982e-01
2.407407407407407440e+00 9.930237780709487705e-01
2.429906542056074592e+00 9.929909790704465333e-01
2.452830188679245182e+00 9.929607511674038989e-01
2.476190476190476275e+00 9.929346595751082916e-01
2.500000000000000000e+00 9.928992929047237848e-01
2.524271844660194386e+00 9.928590956394796052e-01
2.549019607843137081e+00 9.928219307236315627e-01
2.574257425742574323e+00 9.927857478076962394e-01
2.600000000000000089e+00 9.927517098994849132e-01
2.626262626262626299e+00 9.927132947222954140e-01
2.653061224489795755e+00 9.926823813589886747e-01
2.680412371134020422e+00 9.926526244308259139e-01
2.708333333333333481e+00 9.926150138075182650e-01
2.736842105263157965e+00 9.925752939817220621e-01
2.765957446808510856e+00 9.925444876480287171e-01
2.795698924731182977e+00 9.925053398138652394e-01
2.826086956521739246e+00 9.924663117514042066e-01
2.857142857142857206e+00 9.924263409822859927e-01
2.888888888888888840e+00 9.923932082607778149e-01
2.921348314606741603e+00 9.923531363098737623e-01
2.954545454545454586e+00 9.923286729636283665e-01
2.988505747126436685e+00 9.922889466544899673e-01
3.023255813953488413e+00 9.922504677188969113e-01
3.058823529411764497e+00 9.922236223986085069e-01
3.095238095238095344e+00 9.896422400379044637e-01
3.132530120481927582e+00 9.896160913236619061e-01
3.170731707317073322e+00 9.895825304432726011e-01
3.209876543209876587e+00 9.895428068513201225e-01
3.250000000000000000e+00 9.895099614985237713e-01
3.291139240506329333e+00 9.894725148094380973e-01
3.333333333333333481e+00 9.894490841034009332e-01
3.376623376623376416e+00 9.894136819708250208e-01
3.421052631578947345e+00 9.893853661295095581e-01
3.466666666666666785e+00 9.893408514104131690e-01
3.513513513513513598e+00 9.893129132943784265e-01
3.561643835616438380e+00 9.892813440397046909e-01
3.611111111111111160e+00 9.891447327739694151e-01
3.661971830985915499e+00 9.891212857769142719e-01
3.714285714285714413e+00 9.890963406636882338e-01
3.768115942028985366e+00 9.890669689810652754e-01
3.823529411764706065e+00 9.890416787858475889e-01
3.880597014925373234e+00 9.888372954502637757e-01
3.939393939393939448e+00 9.888128517207960266e-01
4.000000000000000000e+00 9.887880690174025711e-01
4.062500000000000000e+00 9.887607436177093811e-01
4.126984126984127421e+00 9.887348615877752378e-01
4.193548387096774022e+00 9.887094076000051412e-01
4.262295081967213406e+00 9.886838106317531460e-01
4.333333333333333037e+00 9.886599610757463852e-01
4.406779661016948957e+00 9.886197079983473079e-01
4.482758620689654805e+00 9.885960325561882200e-01
4.561403508771929793e+00 9.885723993598243275e-01
4.642857142857143238e+00 9.885489208550023443e-01
4.727272727272727515e+00 9.885014521386034092e-01
4.814814814814814881e+00 9.760705246467272778e-01
4.905660377358490365e+00 9.760262712652206796e-01
5.000000000000000000e+00 9.759883384008900542e-01
5.098039215686274161e+00 9.759495823468417042e-01
5.200000000000000178e+00 9.759233698296125858e-01
5.306122448979591510e+00 9.758804675297823028e-01
5.416666666666666963e+00 9.758554123420921655e-01
5.531914893617021711e+00 9.757663540610033159e-01
5.652173913043478493e+00 9.757401873053263008e-01
5.777777777777777679e+00 9.757123820151776261e-01
5.909090909090909172e+00 9.756857601647753730e-01
6.046511627906976827e+00 9.756453490370563530e-01
6.190476190476190688e+00 9.755819659316730119e-01
6.341463414634146645e+00 9.755434026433670303e-01
6.500000000000000000e+00 9.755177824521067409e-01
6.666666666666666963e+00 9.754884570069450866e-01
6.842105263157894690e+00 9.754524115574071397e-01
7.027027027027027195e+00 9.754086058701519901e-01
7.222222222222222321e+00 9.753664271813701214e-01
7.428571428571428825e+00 9.753125522357048993e-01
7.647058823529412130e+00 9.752715577391866120e-01
7.878787878787878896e+00 9.752272471073091253e-01
8.125000000000000000e+00 9.751861102016751159e-01
8.387096774193548043e+00 9.737245731558676898e-01
8.666666666666666075e+00 9.711655686599741655e-01
8.965517241379309610e+00 9.711235674012272945e-01
9.285714285714286476e+00 9.706701700826648738e-01
9.629629629629629761e+00 9.706053522641077125e-01
1.000000000000000000e+01 9.703646115989327248e-01
1.040000000000000036e+01 9.679549290489415370e-01
1.083333333333333393e+01 9.654337137041795192e-01
1.130434782608695699e+01 9.632842512694456127e-01
1.181818181818181834e+01 9.631942273731339821e-01
1.238095238095238138e+01 9.605444559964646523e-01
1.300000000000000000e+01 9.603927857114943345e-01
1.368421052631578938e+01 9.573282541966352532e-01
1.444444444444444464e+01 9.569644215382474561e-01
1.529411764705882426e+01 9.531542705836663076e-01
1.625000000000000000e+01 9.521653962488840772e-01
1.733333333333333215e+01 9.472250490876995555e-01
1.857142857142857295e+01 9.446712969705932661e-01
2.000000000000000000e+01 9.380757589771533400e-01
2.166666666666666785e+01 9.315600074421803711e-01
2.363636363636363669e+01 9.224408764010183504e-01
2.600000000000000000e+01 9.065136891670401154e-01
2.888888888888888928e+01 8.934605240525589354e-01
3.250000000000000000e+01 8.586094760936301418e-01
3.714285714285714590e+01 8.391974608504697564e-01
4.333333333333333570e+01 7.751372564774676732e-01
5.200000000000000000e+01 7.445280429019527357e-01
6.500000000000000000e+01 6.463230982270714575e-01
8.666666666666667140e+01 5.933900319231835141e-01
1.300000000000000000e+02 4.591263206099565064e-01
2.600000000000000000e+02 3.463522185226374228e-01


==> images/compressedEnergy_random.txt <==
x 	 y
1.000000000000000000e+00 1.000998802563114687e+00
1.003861003861003853e+00 9.989267828222245793e-01
1.007751937984496138e+00 9.970064877219816379e-01
1.011673151750972721e+00 9.953949996273265821e-01
1.015625000000000000e+00 9.935092413133294054e-01
1.019607843137254832e+00 9.910884239539644591e-01
1.023622047244094446e+00 9.892906944357585663e-01
1.027667984189723382e+00 9.871777434701595189e-01
1.031746031746031855e+00 9.853215993577593146e-01
1.035856573705179251e+00 9.831300857711110508e-01
1.040000000000000036e+00 9.813945326967897786e-01
1.044176706827309342e+00 9.796533945689870349e-01
1.048387096774193505e+00 9.782245538727427636e-01
1.052631578947368363e+00 9.754577252072403892e-01
1.056910569105691033e+00 9.734068408146789864e-01
1.061224489795918435e+00 9.722938099261306810e-01
1.065573770491803351e+00 9.698746354323778407e-01
1.069958847736625529e+00 9.676347440515512544e-01
1.074380165289256173e+00 9.660424424801945520e-01
1.078838174273858863e+00 9.637174988974388512e-01
1.083333333333333259e+00 9.615815604419575280e-01
1.087866108786610830e+00 9.599427646793036173e-01
1.092436974789915860e+00 9.583373847677369994e-01
1.097046413502109630e+00 9.558789974290193836e-01
1.101694915254237239e+00 9.540886968510490229e-01
1.106382978723404298e+00 9.520697816272584157e-01
1.111111111111111160e+00 9.490341121154038939e-01
1.115879828326180156e+00 9.472456294545310573e-01
1.120689655172413701e+00 9.452563386991563732e-01
1.125541125541125620e+00 9.437649026444787648e-01
1.130434782608695565e+00 9.409166053205194613e-01
1.135371179039301293e+00 9.394991776480720036e-01
1.140350877192982448e+00 9.375483140408822358e-01
1.145374449339207068e+00 9.350336164367376579e-01
1.150442477876106206e+00 9.324381446267770990e-01
1.155555555555555447e+00 9.316107687019904438e-01
1.160714285714285809e+00 9.285527856799116186e-01
1.165919282511210797e+00 9.272687287530111400e-01
1.171171171171171199e+00 9.249214281123147030e-01
1.176470588235294157e+00 9.226252105107569657e-01
1.181818181818181879e+00 9.211303745151866451e-01
1.187214611872146053e+00 9.189282727160649200e-01
1.192660550458715552e+00 9.168268007412768705e-01
1.198156682027649689e+00 9.146780497036125501e-01
1.203703703703703720e+00 9.126188127681057471e-01
1.209302325581395277e+00 9.099011161912414769e-01
1.214953271028037296e+00 9.076177314880357061e-01
1.220657276995305240e+00 9.061107830068236835e-01
1.226415094339622591e+00 9.040509687926879812e-01
1.232227488151658834e+00 9.024362966768351146e-01
1.238095238095238138e+00 9.001832315399747042e-01
1.244019138755980913e+00 8.965066895220925591e-01
1.250000000000000000e+00 8.949659598638632918e-01
1.256038647342995196e+00 8.923633832513057085e-01
1.262135922330097193e+00 8.910208489296226331e-01
1.268292682926829285e+00 8.880865286289976179e-01
1.274509803921568540e+00 8.868083385767350224e-01
1.280788177339901468e+00 8.853870247026361939e-01
1.287128712871287162e+00 8.827388828067977977e-01
1.293532338308457819e+00 8.799631595700511122e-01
1.300000000000000044e+00 8.778479887327474973e-01
1.306532663316583021e+00 8.760824176790393825e-01
1.313131313131313149e+00 8.729615441268857579e-01
1.319796954314720772e+00 8.704856481190037520e-01
1.326530612244897878e+00 8.687721992385837311e-01
1.333333333333333259e+00 8.675050569128498479e-01
1.340206185567010211e+00 8.649835702226364997e-01
1.347150259067357414e+00 8.626183327440496429e-01
1.354166666666666741e+00 8.600385756145663141e-01
1.361256544502617905e+00 8.578441200339307349e-01
1.368421052631578982e+00 8.565644754515108206e-01
1.375661375661375585e+00 8.536330935008916709e-01
1.382978723404255428e+00 8.518163802764191495e-01
1.390374331550802145e+00 8.497989793860633023e-01
1.397849462365591489e+00 8.471100092375374313e-01
1.405405405405405483e+00 8.450267977522620821e-01
1.413043478260869623e+00 8.415698244786631310e-01
1.420765027322404395e+00 8.399801367170628419e-01
1.428571428571428603e+00 8.384689423349462878e-01
1.436464088397790162e+00 8.357904167631542425e-01
1.444444444444444420e+00 8.329172164577940407e-01
1.452513966480446950e+00 8.327846189480158090e-01
1.460674157303370801e+00 8.290781505649799099e-01
1.468926553672316393e+00 8.250954537903869568e-01
1.477272727272727293e+00 8.233460724150343246e-01
1.485714285714285765e+00 8.218038040261512744e-01
1.494252873563218342e+00 8.188465221865743882e-01
1.502890173410404540e+00 8.150061585187989843e-01
1.511627906976744207e+00 8.127646534089590924e-01
1.520467836257309857e+00 8.112707325454776575e-01
1.529411764705882248e+00 8.098771320217325043e-01
1.538461538461538547e+00 8.067314117204398283e-01
1.547619047619047672e+00 8.052541633935657028e-01
1.556886227544910239e+00 8.011719829472673249e-01
1.566265060240963791e+00 7.976093640159122033e-01
1.575757575757575690e+00 7.978868831071188605e-01
1.585365853658536661e+00 7.955776507051450785e-01
1.595092024539877196e+00 7.928392635508690889e-01
1.604938271604938294e+00 7.891765191777335708e-01
1.614906832298136585e+00 7.877508131243579070e-01
1.625000000000000000e+00 7.844653242314625352e-01
1.635220125786163603e+00 7.817022946302547570e-01
1.645569620253164667e+00 7.799127242372968505e-01
1.656050955414012815e+00 7.781304820222808560e-01
1.666666666666666741e+00 7.749527116275619631e-01
1.677419354838709742e+00 7.740320443822825691e-01
1.688311688311688208e+00 7.693437344387796806e-01
1.699346405228758128e+00 7.681729721346366446e-01
1.710526315789473673e+00 7.640401559608183124e-01
1.721854304635761501e+00 7.619092984526012469e-01
1.733333333333333393e+00 7.604383110391711442e-01
1.744966442953020058e+00 7.577051361572718635e-01
1.756756756756756799e+00 7.545638274216548425e-01
1.768707482993197244e+00 7.537239525848814514e-01
1.780821917808219190e+00 7.502934995692315256e-01
1.793103448275862100e+00 7.476001483172383111e-01
1.805555555555555580e+00 7.435659652129547048e-01
1.818181818181818121e+00 7.426310401534444994e-01
1.830985915492957750e+00 7.407093689579802298e-01
1.843971631205673756e+00 7.367682454964337158e-01
1.857142857142857206e+00 7.334830572319702702e-01
1.870503597122302075e+00 7.310599200444269918e-01
1.884057971014492683e+00 7.304823850534267748e-01
1.897810218978102093e+00 7.268087510890041125e-01
1.911764705882353033e+00 7.246830026522953494e-01
1.925925925925925819e+00 7.219598734391048378e-01
1.940298507462686617e+00 7.170709011601923422e-01
1.954887218045112673e+00 7.145348439931156204e-01
1.969696969696969724e+00 7.125844529264594440e-01
1.984732824427480891e+00 7.111327000175228230e-01
2.000000000000000000e+00 7.088964086613850357e-01
2.015503875968992276e+00 7.047052942803798681e-01
2.031250000000000000e+00 7.029476742108077270e-01
2.047244094488188892e+00 6.986268335248410066e-01
2.063492063492063711e+00 6.968335556915425943e-01
2.080000000000000071e+00 6.940608180978344866e-01
2.096774193548387011e+00 6.910077637321413446e-01
2.113821138211382067e+00 6.893666153009916364e-01
2.131147540983606703e+00 6.862457689746683798e-01
2.148760330578512345e+00 6.819882680865164692e-01
2.166666666666666519e+00 6.802512605600722351e-01
2.184873949579831720e+00 6.745053988102079900e-01
2.203389830508474478e+00 6.729550232900289863e-01
2.222222222222222321e+00 6.709992091915608636e-01
2.241379310344827402e+00 6.683713942702360633e-01
2.260869565217391131e+00 6.670225298665393154e-01
2.280701754385964897e+00 6.632312707191033718e-01
2.300884955752212413e+00 6.606121943971915433e-01
2.321428571428571619e+00 6.581944258357240729e-01
2.342342342342342398e+00 6.547739730709137840e-01
2.363636363636363757e+00 6.506877382040892055e-01
2.385321100917431103e+00 6.479896613417247542e-01
2.407407407407407440e+00 6.445855798356270316e-01
2.429906542056074592e+00 6.434979141976920891e-01
2.452830188679245182e+00 6.393929773536835004e-01
2.476190476190476275e+00 6.370586216567777349e-01
2.500000000000000000e+00 6.319446011214975290e-01
2.524271844660194386e+00 6.293323219155488868e-01
2.549019607843137081e+00 6.285152537666069961e-01
2.574257425742574323e+00 6.250869990321266112e-01
2.600000000000000089e+00 6.207384829291981987e-01
2.626262626262626299e+00 6.171925796876043258e-01
2.653061224489795755e+00 6.156259351595229079e-01
2.680412371134020422e+00 6.121632654742442670e-01
2.708333333333333481e+00 6.076822979865397212e-01
2.736842105263157965e+00 6.049877377812648005e-01
2.765957446808510856e+00 6.027001087979191318e-01
2.795698924731182977e+00 5.994217193370029451e-01
2.826086956521739246e+00 5.935882434337441671e-01
2.857142857142857206e+00 5.936620548337028236e-01
2.888888888888888840e+00 5.903132576670525600e-01
2.921348314606741603e+00 5.835471863840026030e-01
2.954545454545454586e+00 5.817573615343754057e-01
2.988505747126436685e+00 5.796265731136387434e-01
3.023255813953488413e+00 5.754921333887778045e-01
3.058823529411764497e+00 5.714958957976249421e-01
3.095238095238095344e+00 5.695045853781632861e-01
3.132530120481927582e+00 5.658930175068881407e-01
3.170731707317073322e+00 5.632568938687250171e-01
3.209876543209876587e+00 5.595581019076325546e-01
3.250000000000000000e+00 5.556957970947771219e-01
3.291139240506329333e+00 5.503648173749856598e-01
3.333333333333333481e+00 5.473311556387896459e-01
3.376623376623376416e+00 5.441017450433374147e-01
3.421052631578947345e+00 5.413822828139197574e-01
3.466666666666666785e+00 5.352784053966574973e-01
3.513513513513513598e+00 5.341483663217264644e-01
3.561643835616438380e+00 5.312029297374324388e-01
3.611111111111111160e+00 5.260499657320427680e-01
3.661971830985915499e+00 5.234402632132693078e-01
3.714285714285714413e+00 5.183231927090765634e-01
3.768115942028985366e+00 5.151706267688400676e-01
3.823529411764706065e+00 5.126055085994639660e-01
3.880597014925373234e+00 5.084718500607768865e-01
3.939393939393939448e+00 5.039965367913047389e-01
4.000000000000000000e+00 5.006906012018749186e-01
4.062500000000000000e+00 4.949577540498555916e-01
4.126984126984127421e+00 4.931659005873433310e-01
4.193548387096774022e+00 4.906983185846858775e-01
4.262295081967213406e+00 4.848966177252397314e-01
4.333333333333333037e+00 4.816723802590180958e-01
4.406779661016948957e+00 4.761814334854415631e-01
4.482758620689654805e+00 4.725863591748109549e-01
4.561403508771929793e+00 4.693746820587922919e-01
4.642857142857143238e+00 4.639351989953365840e-01
4.727272727272727515e+00 4.619479213218942726e-01
4.814814814814814881e+00 4.550716663965947983e-01
4.905660377358490365e+00 4.532994425393812588e-01
5.000000000000000000e+00 4.499435269315816277e-01
5.098039215686274161e+00 4.432266287500212787e-01
5.200000000000000178e+00 4.381802501201383371e-01
5.306122448979591510e+00 4.367616501771667270e-01
5.416666666666666963e+00 4.299191255219400043e-01
5.531914893617021711e+00 4.252119138912271445e-01
5.652173913043478493e+00 4.216066177309887308e-01
5.777777777777777679e+00 4.152121510461516674e-01
5.909090909090909172e+00 4.123201258950450754e-01
6.046511627906976827e+00 4.055074641744756958e-01
6.190476190476190688e+00 4.012677665879031963e-01
6.341463414634146645e+00 3.977450855864341217e-01
6.500000000000000000e+00 3.915207306427010425e-01
6.666666666666666963e+00 3.856837682147243318e-01
6.842105263157894690e+00 3.842442846571433313e-01
7.027027027027027195e+00 3.766866952191439410e-01
7.222222222222222321e+00 3.706202092672405413e-01
7.428571428571428825e+00 3.652420565301671695e-01
7.647058823529412130e+00 3.620632190146085283e-01
7.878787878787878896e+00 3.551120317960140271e-01
8.125000000000000000e+00 3.478519604241400165e-01
8.387096774193548043e+00 3.445990337207186505e-01
8.666666666666666075e+00 3.391279336482853624e-01
8.965517241379309610e+00 3.335310330029415127e-01
9.285714285714286476e+00 3.292949112373627085e-01
9.629629629629629761e+00 3.214719954136418534e-01
1.000000000000000000e+01 3.172739931712698636e-01
1.040000000000000036e+01 3.102866198774880679e-01
1.083333333333333393e+01 3.029270634751199398e-01
1.130434782608695699e+01 2.974724441544069897e-01
1.181818181818181834e+01 2.927658401457898241e-01
1.238095238095238138e+01 2.831907716539808217e-01
1.300000000000000000e+01 2.785185426869271064e-01
1.368421052631578938e+01 2.697375651670591012e-01
1.444444444444444464e+01 2.651359134940285411e-01
1.529411764705882426e+01 2.565111376157629963e-01
1.625000000000000000e+01 2.469278265944896966e-01
1.733333333333333215e+01 2.372158041369706316e-01
1.857142857142857295e+01 2.311677193174304090e-01
2.000000000000000000e+01 2.245329798809519717e-01
2.166666666666666785e+01 2.162704793451994956e-01
2.363636363636363669e+01 2.061507971373185144e-01
2.600000000000000000e+01 1.975278057052297920e-01
2.888888888888888928e+01 1.856207713971524953e-01
3.250000000000000000e+01 1.703675590584224908e-01
3.714285714285714590e+01 1.631778528230885539e-01
4.333333333333333570e+01 1.516528939748523763e-01
5.200000000000000000e+01 1.390970952244333370e-01
6.500000000000000000e+01 1.203964556068246178e-01
8.666666666666667140e+01 1.074599688164037531e-01
1.300000000000000000e+02 8.678018755130942341e-02
2.600000000000000000e+02 6.257072933670630721e-02


==> images/measData_spec.txt <==
x 	 y
0.000000000000000000e+00 2.991178697675521692e-01
1.538461538461538547e-01 3.071514973501707560e-02
3.076923076923077094e-01 1.444807963930160380e-02
4.615384615384615641e-01 1.175306484238872705e-02
6.153846153846154188e-01 1.089825858089823671e-02
7.692307692307692735e-01 1.059687295462542408e-02
9.230769230769231282e-01 1.048228362478576328e-02
1.076923076923076872e+00 1.037152481576724544e-02
1.230769230769230838e+00 1.047170993629421322e-02
1.384615384615384581e+00 1.119012886524410264e-02
1.538461538461538547e+00 1.228505416567144022e-02
1.692307692307692291e+00 1.462080722066421735e-02
1.846153846153846256e+00 1.710244643725705380e-02
2.000000000000000000e+00 2.294669397126414614e-02
2.153846153846153744e+00 3.672259335827079280e-02
2.307692307692307487e+00 5.815694310876553391e-02
2.461538461538461675e+00 8.895910721705199697e-02
2.615384615384615419e+00 1.386786109776199372e-01
2.769230769230769162e+00 2.078678148422870575e-01
2.923076923076922906e+00 2.879465795483607815e-01
3.076923076923077094e+00 3.519533330166367824e-01
3.230769230769230838e+00 3.760922165208117618e-01
3.384615384615384581e+00 3.526867980180710127e-01
3.538461538461538325e+00 3.066720470565305057e-01
3.692307692307692513e+00 2.602170098727372149e-01
3.846153846153846256e+00 2.170743967302997957e-01
4.000000000000000000e+00 1.800416740221574829e-01
4.153846153846154188e+00 1.485526896047466572e-01
4.307692307692307487e+00 1.246751115353420120e-01
4.461538461538461675e+00 1.058737320920375424e-01
4.615384615384614975e+00 9.039729204555928266e-02
4.769230769230769162e+00 7.886989914713093963e-02
4.923076923076923350e+00 6.926971202376147607e-02
5.076923076923076650e+00 6.321512427144823643e-02
5.230769230769230838e+00 5.940087400019038177e-02
5.384615384615385025e+00 5.779860883755144618e-02
5.538461538461538325e+00 5.784013405843625721e-02
5.692307692307692513e+00 5.873647776662428710e-02
5.846153846153845812e+00 5.925516372063272669e-02
6.000000000000000000e+00 5.625474056436442077e-02
6.153846153846154188e+00 4.896603707994299365e-02
6.307692307692307487e+00 3.918529194132525789e-02
6.461538461538461675e+00 3.017630940535525469e-02
6.615384615384614975e+00 2.334753744469909853e-02
6.769230769230769162e+00 1.862046850196325334e-02
6.923076923076923350e+00 1.579505874364656517e-02
7.076923076923076650e+00 1.366356552788115103e-02
7.230769230769230838e+00 1.253773088354161874e-02
7.384615384615385025e+00 1.184032167839742765e-02
7.538461538461538325e+00 1.131948304975397522e-02
7.692307692307692513e+00 1.097908377110109850e-02
7.846153846153845812e+00 1.084228917767251707e-02
8.000000000000000000e+00 1.071402517414492619e-02
8.153846153846153300e+00 1.075226255576199226e-02
8.307692307692308376e+00 1.090664500851015392e-02
8.461538461538461675e+00 1.102439776763576920e-02
8.615384615384614975e+00 1.118183475434867888e-02
8.769230769230770051e+00 1.128619030344882833e-02
8.923076923076923350e+00 1.122104558435145158e-02
9.076923076923076650e+00 1.096238170706607430e-02
9.230769230769229949e+00 1.066188171793782703e-02
9.384615384615385025e+00 1.036242486983520589e-02
9.538461538461538325e+00 9.977987441317462403e-03
9.692307692307691624e+00 9.682214253569250417e-03
9.846153846153846700e+00 9.301789383909769837e-03
1.000000000000000000e+01 9.041970000671740310e-03
1.015384615384615330e+01 8.825309220859950052e-03
1.030769230769230838e+01 8.641011080931536303e-03
1.046153846153846168e+01 8.556210355176726429e-03
1.061538461538461497e+01 8.583548903524506821e-03
1.076923076923077005e+01 8.560879805325705832e-03
1.092307692307692335e+01 8.613692711767198182e-03
1.107692307692307665e+01 8.736495482992212569e-03
1.123076923076922995e+01 8.725902877363137661e-03
1.138461538461538503e+01 8.775542816452328379e-03
1.153846153846153832e+01 8.658978791265122335e-03
1.169230769230769162e+01 8.645732577452158729e-03
1.184615384615384670e+01 8.598121910041741853e-03
1.200000000000000000e+01 8.548908277906039355e-03
1.215384615384615330e+01 8.468603060337092855e-03
1.230769230769230838e+01 8.467534269990185242e-03
1.246153846153846168e+01 8.418126950853385346e-03
1.261538461538461497e+01 8.344340191007430796e-03
1.276923076923077005e+01 8.294211589612549007e-03
1.292307692307692335e+01 8.275564035013843397e-03
1.307692307692307665e+01 8.243792582418542000e-03
1.323076923076922995e+01 8.255848665237024847e-03
1.338461538461538503e+01 8.251085053942321113e-03
1.353846153846153832e+01 8.224016523333559439e-03
1.369230769230769162e+01 8.244738768624037401e-03
1.384615384615384670e+01 8.254909512624664450e-03
1.400000000000000000e+01 8.333092082026562902e-03
1.415384615384615330e+01 8.345427506906571286e-03
1.430769230769230838e+01 8.390693160279674365e-03
1.446153846153846168e+01 8.468265919705769001e-03
1.461538461538461497e+01 8.499413560636541465e-03
1.476923076923077005e+01 8.625609273976138011e-03
1.492307692307692335e+01 8.643062742151761887e-03
1.507692307692307665e+01 8.679210571811068684e-03
1.523076923076922995e+01 8.736357757094940710e-03
1.538461538461538503e+01 8.803314743509210380e-03
1.553846153846153832e+01 8.883738001615725313e-03
1.569230769230769162e+01 8.939451974206631332e-03
1.584615384615384670e+01 8.939489073658270571e-03
1.600000000000000000e+01 9.001856109141385953e-03
1.615384615384615330e+01 9.010317273227052420e-03
1.630769230769230660e+01 9.118300953368985509e-03
1.646153846153845990e+01 9.163464907632003914e-03
1.661538461538461675e+01 9.178550184575690399e-03
1.676923076923077005e+01 9.249492196307973133e-03
1.692307692307692335e+01 9.337223680093448969e-03
1.707692307692307665e+01 9.420568694507081009e-03
1.723076923076922995e+01 9.511428614700142073e-03
1.738461538461538325e+01 9.617329376256984752e-03
1.753846153846154010e+01 9.691169194412778756e-03
1.769230769230769340e+01 9.746548619300608035e-03
1.784615384615384670e+01 9.773784937918063298e-03
1.800000000000000000e+01 9.942307905749103378e-03
1.815384615384615330e+01 1.002568030832712113e-02
1.830769230769230660e+01 1.009516209922942977e-02
1.846153846153845990e+01 1.013520307117597025e-02
1.861538461538461675e+01 1.022521462422166898e-02
1.876923076923077005e+01 1.036792075226230549e-02
1.892307692307692335e+01 1.035809751125538365e-02
1.907692307692307665e+01 1.042535470330342891e-02
1.923076923076922995e+01 1.043550526846520783e-02
1.938461538461538325e+01 1.049813509463039772e-02
1.953846153846154010e+01 1.060952966117280349e-02
1.969230769230769340e+01 1.062091039813727392e-02
1.984615384615384670e+01 1.065695409863767068e-02
2.000000000000000000e+01 1.067608927098165524e-02
2.015384615384615330e+01 1.073531558935381797e-02
2.030769230769230660e+01 1.075296440791707712e-02
2.046153846153845990e+01 1.075310094253752874e-02
2.061538461538461675e+01 1.072538933060734542e-02
2.076923076923077005e+01 1.067484195970656337e-02
2.092307692307692335e+01 1.070590498752443075e-02
2.107692307692307665e+01 1.070190709982124337e-02
2.123076923076922995e+01 1.078751104034611323e-02
2.138461538461538325e+01 1.078301856913712296e-02
2.153846153846154010e+01 1.072627643743111030e-02
2.169230769230769340e+01 1.071142238698763981e-02
2.184615384615384670e+01 1.077014057853353281e-02
2.200000000000000000e+01 1.065672917165867185e-02
2.215384615384615330e+01 1.068268197555900800e-02
2.230769230769230660e+01 1.064598907265537631e-02
2.246153846153845990e+01 1.062215328615158036e-02
2.261538461538461675e+01 1.057515475240230693e-02
2.276923076923077005e+01 1.059859608144056616e-02
2.292307692307692335e+01 1.049168578342856914e-02
2.307692307692307665e+01 1.045906205972498525e-02
2.323076923076922995e+01 1.043955866465305984e-02
2.338461538461538325e+01 1.044056085355431554e-02
2.353846153846154010e+01 1.038510004351563334e-02
2.369230769230769340e+01 1.033787906216803928e-02
2.384615384615384670e+01 1.030921814285840413e-02
2.400000000000000000e+01 1.024520364748047856e-02
2.415384615384615330e+01 1.019352088990656789e-02
2.430769230769230660e+01 1.012642528488895931e-02
2.446153846153845990e+01 1.013880858606928254e-02
2.461538461538461675e+01 1.009520500069042287e-02
2.476923076923077005e+01 1.001113709225124639e-02
2.492307692307692335e+01 1.008079370267005517e-02
2.507692307692307665e+01 9.893028029834461182e-03
2.523076923076922995e+01 9.945411335114524159e-03
2.538461538461538325e+01 9.837579111324230158e-03
2.553846153846154010e+01 9.766234242199901133e-03
2.569230769230769340e+01 9.782565746546997842e-03
2.584615384615384670e+01 9.696842244659553689e-03
2.600000000000000000e+01 9.693722429270084859e-03
2.615384615384615330e+01 9.640156985223805736e-03
2.630769230769230660e+01 9.617183125537004038e-03
2.646153846153845990e+01 9.463470256381526988e-03
2.661538461538461675e+01 9.432018721007512721e-03
2.676923076923077005e+01 9.398696772353774473e-03
2.692307692307692335e+01 9.309655271456610676e-03
2.707692307692307665e+01 9.247952848949593171e-03
2.723076923076922995e+01 9.200217560468463424e-03
2.738461538461538325e+01 9.073719639365315087e-03
2.753846153846154010e+01 9.051488708628032884e-03
2.769230769230769340e+01 8.993342359665673635e-03
2.784615384615384670e+01 8.901851472596981202e-03
2.800000000000000000e+01 8.807482123812177682e-03
2.815384615384615330e+01 8.740720161658195944e-03
2.830769230769230660e+01 8.711045804773442924e-03
2.846153846153845990e+01 8.630599695792042989e-03
2.861538461538461675e+01 8.555747734502006790e-03
2.876923076923077005e+01 8.474310075129947925e-03
2.892307692307692335e+01 8.354396539080207601e-03
2.907692307692307665e+01 8.315731373982121130e-03
2.923076923076922995e+01 8.218572646925903849e-03
2.938461538461538325e+01 8.185164374609541285e-03
2.953846153846154010e+01 8.113747180439456058e-03
2.969230769230769340e+01 8.023320280433973370e-03
2.984615384615384670e+01 7.985939583589892615e-03
3.000000000000000000e+01 7.984623146836618973e-03
3.015384615384615330e+01 7.851390037515174752e-03
3.030769230769230660e+01 7.792202740415098833e-03
3.046153846153845990e+01 7.766998688155175856e-03
3.061538461538461675e+01 7.691648366926083849e-03
3.076923076923077005e+01 7.607918052615380775e-03
3.092307692307692335e+01 7.591801075234542139e-03
3.107692307692307665e+01 7.592131830525747360e-03
3.123076923076922995e+01 7.492949786004741812e-03
3.138461538461538325e+01 7.475644666704051380e-03
3.153846153846154010e+01 7.426934952721606954e-03
3.169230769230769340e+01 7.416166892311692495e-03
3.184615384615384670e+01 7.381635236327125510e-03
3.200000000000000000e+01 7.379996155575517525e-03
3.215384615384615330e+01 7.353601822827991047e-03
3.230769230769230660e+01 7.368139049616396173e-03
3.246153846153845990e+01 7.359367513677926055e-03
3.261538461538461320e+01 7.340155540549698002e-03
3.276923076923076650e+01 7.331162695656102610e-03
3.292307692307691980e+01 7.351444156262375816e-03
3.307692307692308020e+01 7.324533794072954351e-03
3.323076923076923350e+01 7.379165755368838689e-03
3.338461538461538680e+01 7.346934006581078841e-03
3.353846153846154010e+01 7.409218176138840026e-03
3.369230769230769340e+01 7.433737666570460444e-03
3.384615384615384670e+01 7.489189101311680662e-03
3.400000000000000000e+01 7.497181737754902639e-03
3.415384615384615330e+01 7.555341693086651579e-03
3.430769230769230660e+01 7.593549874854761336e-03
3.446153846153845990e+01 7.675040019312903000e-03
3.461538461538461320e+01 7.699618351888133302e-03
3.476923076923076650e+01 7.759272181548115301e-03
3.492307692307691980e+01 7.861751243722382709e-03
3.507692307692308020e+01 7.918383311862632265e-03
3.523076923076923350e+01 8.006458194661983732e-03
3.538461538461538680e+01 8.103077505965394778e-03
3.553846153846154010e+01 8.200509129449522205e-03
3.569230769230769340e+01 8.363457515483695148e-03
3.584615384615384670e+01 8.442191398169311689e-03
3.600000000000000000e+01 8.493976842141117561e-03
3.615384615384615330e+01 8.658342362923739099e-03
3.630769230769230660e+01 8.899862409305275140e-03
3.646153846153845990e+01 9.037177483233542127e-03
3.661538461538461320e+01 9.148966854065186324e-03
3.676923076923076650e+01 9.299272416315540121e-03
3.692307692307691980e+01 9.565143181863080060e-03
3.707692307692308020e+01 9.722902435278672761e-03
3.723076923076923350e+01 9.912698034085247814e-03
3.738461538461538680e+01 1.014519950485178942e-02
3.753846153846154010e+01 1.043107111974127948e-02
3.769230769230769340e+01 1.073456806429959852e-02
3.784615384615384670e+01 1.110462881773191697e-02
3.800000000000000000e+01 1.139918983897889385e-02
3.815384615384615330e+01 1.170324902532624868e-02
3.830769230769230660e+01 1.212351928850272618e-02
3.846153846153845990e+01 1.239600370733917600e-02
3.861538461538461320e+01 1.270435359125426586e-02
3.876923076923076650e+01 1.322364001936892144e-02
3.892307692307691980e+01 1.350658258532782749e-02
3.907692307692308020e+01 1.392952869045787669e-02
3.923076923076923350e+01 1.426829021157646413e-02
3.938461538461538680e+01 1.467364913066315432e-02
3.953846153846154010e+01 1.493688860546982244e-02
3.969230769230769340e+01 1.500073120691305245e-02
3.984615384615384670e+01 1.521305865699108632e-02
4.000000000000000000e+01 1.378544072783001277e-02


==> images/pulse_spec.txt <==
x 	 y
0.000000000000000000e+00 5.308822225749921728e-04
1.538461538461538547e-01 4.374698796168213387e-04
3.076923076923077094e-01 2.535770355806511115e-04
4.615384615384615641e-01 4.014009279046557260e-04
6.153846153846154188e-01 6.274813100484333706e-04
7.692307692307692735e-01 5.640977694853572177e-04
9.230769230769231282e-01 2.338006478829653936e-04
1.076923076923076872e+00 5.522803722453507999e-04
1.230769230769230838e+00 8.473388250021334465e-04
1.384615384615384581e+00 5.305773275497458570e-04
1.538461538461538547e+00 6.554799641113706436e-04
1.692307692307692291e+00 2.298052548912298074e-03
1.846153846153846256e+00 4.698572424795456441e-03
2.000000000000000000e+00 9.103837359294103190e-03
2.153846153846153744e+00 1.858905190190288798e-02
2.307692307692307487e+00 3.786139816154261706e-02
2.461538461538461675e+00 7.188048230001636840e-02
2.615384615384615419e+00 1.235006211397190190e-01
2.769230769230769162e+00 1.910099013429791825e-01
2.923076923076922906e+00 2.668252593101223535e-01
3.076923076923077094e+00 3.383392039519077521e-01
3.230769230769230838e+00 3.910466476188141360e-01
3.384615384615384581e+00 4.129929783442201630e-01
3.538461538461538325e+00 3.988274515015085009e-01
3.692307692307692513e+00 3.517522078926910711e-01
3.846153846153846256e+00 2.824869379764631816e-01
4.000000000000000000e+00 2.056500329980305297e-01
4.153846153846154188e+00 1.350661400986026828e-01
4.307692307692307487e+00 7.990276543046077873e-02
4.461538461538461675e+00 4.304014546614341741e-02
4.615384615384614975e+00 2.197242173914995544e-02
4.769230769230769162e+00 1.140245080165722819e-02
4.923076923076923350e+00 6.092861440011338760e-03
5.076923076923076650e+00 2.719611200927389560e-03
5.230769230769230838e+00 2.695970875733745510e-04
5.384615384615385025e+00 1.315108110529205308e-03
5.538461538461538325e+00 1.371652342400909172e-03
5.692307692307692513e+00 3.515556662390317486e-04
5.846153846153845812e+00 9.107961499560090482e-04
6.000000000000000000e+00 1.414359508078420714e-03
6.153846153846154188e+00 8.953869811477944887e-04
6.307692307692307487e+00 2.473611493991536713e-04
6.461538461538461675e+00 1.104993538188529844e-03
6.615384615384614975e+00 1.157584665585026677e-03
6.769230769230769162e+00 4.116552119121542484e-04
6.923076923076923350e+00 5.925880861504823766e-04
7.076923076923076650e+00 1.108596103507933665e-03
7.230769230769230838e+00 8.338923272750379395e-04
7.384615384615385025e+00 8.547513251911011004e-05
7.538461538461538325e+00 7.938833270377453023e-04
7.692307692307692513e+00 9.912125526936254542e-04
7.846153846153845812e+00 5.007871595725994253e-04
8.000000000000000000e+00 3.237431229758068723e-04
8.153846153846153300e+00 8.712935941943550497e-04
8.307692307692308376e+00 8.008856352641544182e-04
8.461538461538461675e+00 1.943308179560081196e-04
8.615384615384614975e+00 5.362481042213164927e-04
8.769230769230770051e+00 8.510946604510363561e-04
8.923076923076923350e+00 5.719557206610797161e-04
9.076923076923076650e+00 1.105144665596230680e-04
9.230769230769229949e+00 6.638710096766988009e-04
9.384615384615385025e+00 7.569070723008637777e-04
9.538461538461538325e+00 3.313513525169594362e-04
9.692307692307691624e+00 3.154953251021459424e-04
9.846153846153846700e+00 7.123085709520751534e-04
1.000000000000000000e+01 6.104334186253316261e-04
1.015384615384615330e+01 1.066616072075678509e-04
1.030769230769230838e+01 4.725023684220391569e-04
1.046153846153846168e+01 6.915881480720434838e-04
1.061538461538461497e+01 4.319896459936143143e-04
1.076923076923077005e+01 1.281298489618396496e-04
1.092307692307692335e+01 5.685914300988589984e-04
1.107692307692307665e+01 6.140950447309488115e-04
1.123076923076922995e+01 2.409305746915395676e-04
1.138461538461538503e+01 2.945979632594055201e-04
1.153846153846153832e+01 6.044574311035981083e-04
1.169230769230769162e+01 4.938172539196951849e-04
1.184615384615384670e+01 6.434845141413579541e-05
1.200000000000000000e+01 4.210735031141452870e-04
1.215384615384615330e+01 5.850780325663313026e-04
1.230769230769230838e+01 3.456937218552704350e-04
1.246153846153846168e+01 1.335846634826682612e-04
1.261538461538461497e+01 4.990733374039126946e-04
1.276923076923077005e+01 5.185455919653055804e-04
1.292307692307692335e+01 1.853854024030337881e-04
1.307692307692307665e+01 2.741180854760371169e-04
1.323076923076922995e+01 5.275392443990845667e-04
1.338461538461538503e+01 4.152778571852250647e-04
1.353846153846153832e+01 4.310520059063255917e-05
1.369230769230769162e+01 3.809076801495513620e-04
1.384615384615384670e+01 5.092976739437909918e-04
1.400000000000000000e+01 2.872896594795294506e-04
1.415384615384615330e+01 1.341968162180746016e-04
1.430769230769230838e+01 4.468764435591128558e-04
1.446153846153846168e+01 4.502782905459121188e-04
1.461538461538461497e+01 1.479785783127010026e-04
1.476923076923077005e+01 2.564258953333546144e-04
1.492307692307692335e+01 4.702695954031398161e-04
1.507692307692307665e+01 3.588504945126152861e-04
1.523076923076922995e+01 3.405387842199683130e-05
1.538461538461538503e+01 3.493186955420056017e-04
1.553846153846153832e+01 4.528172032234308118e-04
1.569230769230769162e+01 2.451744932148092388e-04
1.584615384615384670e+01 1.329917128634568505e-04
1.600000000000000000e+01 4.065906268369264627e-04
1.615384615384615330e+01 3.991817245947173153e-04
1.630769230769230660e+01 1.211271404861497393e-04
1.646153846153845990e+01 2.416430315220935736e-04
1.661538461538461675e+01 4.262025913967099609e-04
1.676923076923077005e+01 3.164130692486411987e-04
1.692307692307692335e+01 3.222098517251121690e-05
1.707692307692307665e+01 3.241528519333576499e-04
1.723076923076922995e+01 4.092620298405038465e-04
1.738461538461538325e+01 2.133927215305002432e-04
1.753846153846154010e+01 1.312201781784346876e-04
1.769230769230769340e+01 3.748003644354156588e-04
1.784615384615384670e+01 3.596170153124455485e-04
1.800000000000000000e+01 1.009305921773059412e-04
1.815384615384615330e+01 2.294187441231693375e-04
1.830769230769230660e+01 3.914435329709396250e-04
1.846153846153845990e+01 2.834047187817346114e-04
1.861538461538461675e+01 3.381983542909825142e-05
1.876923076923077005e+01 3.038675673836003176e-04
1.892307692307692335e+01 3.748105580433968632e-04
1.907692307692307665e+01 1.885779289818379010e-04
1.923076923076922995e+01 1.294254741774726115e-04
1.938461538461538325e+01 3.492852742875068384e-04
1.953846153846154010e+01 3.281929412742589400e-04
1.969230769230769340e+01 8.518733442595334310e-05
1.984615384615384670e+01 2.193547223262104289e-04
2.000000000000000000e+01 3.635122986468121127e-04
2.015384615384615330e+01 2.570657097688055300e-04
2.030769230769230660e+01 3.664511969570487796e-05
2.046153846153845990e+01 2.873717204548825168e-04
2.061538461538461675e+01 3.470346369632364668e-04
2.076923076923077005e+01 1.686834338300868016e-04
2.092307692307692335e+01 1.278510178804638530e-04
2.107692307692307665e+01 3.285515821300937010e-04
2.123076923076922995e+01 3.027466514906547771e-04
2.138461538461538325e+01 7.256465042367534640e-05
2.153846153846154010e+01 2.111050830507055871e-04
2.169230769230769340e+01 3.407583429068242252e-04
2.184615384615384670e+01 2.356268174985102213e-04
2.200000000000000000e+01 3.977398666325388654e-05
2.215384615384615330e+01 2.738855348186470216e-04
2.230769230769230660e+01 3.243182072761602460e-04
2.246153846153845990e+01 1.523924069319764244e-04
2.261538461538461675e+01 1.266064158706005978e-04
2.276923076923077005e+01 3.115625142906657550e-04
2.292307692307692335e+01 2.818332399687742320e-04
2.307692307692307665e+01 6.221144899757016680e-05
2.323076923076922995e+01 2.043912389626263541e-04
2.338461538461538325e+01 3.220428097903830556e-04
2.353846153846154010e+01 2.179007580347661803e-04
2.369230769230769340e+01 4.289498607316936582e-05
2.384615384615384670e+01 2.628432104794664473e-04
2.400000000000000000e+01 3.055448983737894092e-04
2.415384615384615330e+01 1.388184109253633961e-04
2.430769230769230660e+01 1.257398892371459236e-04
2.446153846153845990e+01 2.975792521628468825e-04
2.461538461538461675e+01 2.644508882840594308e-04
2.476923076923077005e+01 5.356183959856396307e-05
2.492307692307692335e+01 1.989950515329521827e-04
2.507692307692307665e+01 3.065565650409900005e-04
2.523076923076922995e+01 2.030608452576812279e-04
2.538461538461538325e+01 4.593202042893486348e-05
2.553846153846154010e+01 2.538282627764770066e-04
2.569230769230769340e+01 2.899200574768159930e-04
2.584615384615384670e+01 1.273422579553169255e-04
2.600000000000000000e+01 1.252717593557182659e-04
2.615384615384615330e+01 2.860639475573919003e-04
2.630769230769230660e+01 2.498837981057727199e-04
2.646153846153845990e+01 4.622903769724569603e-05
2.661538461538461675e+01 1.947480732207524724e-04
2.676923076923077005e+01 2.937111519627287983e-04
2.692307692307692335e+01 1.905138276236556538e-04
2.707692307692307665e+01 4.889316287105949498e-05
2.723076923076922995e+01 2.465306676617036604e-04
2.738461538461538325e+01 2.768642922385442201e-04
2.753846153846154010e+01 1.175178709564690075e-04
2.769230769230769340e+01 1.252106944356144833e-04
2.784615384615384670e+01 2.766186341065572066e-04
2.800000000000000000e+01 2.376079208457754493e-04
2.815384615384615330e+01 3.994566739619143043e-05
2.830769230769230660e+01 1.915217461309692631e-04
2.846153846153845990e+01 2.830708356830772751e-04
2.861538461538461675e+01 1.798232031668871116e-04
2.876923076923077005e+01 5.181473452061536721e-05
2.892307692307692335e+01 2.407181561230615358e-04
2.907692307692307665e+01 2.659471392560573081e-04
2.923076923076922995e+01 1.090153053818763203e-04
2.938461538461538325e+01 1.255619395003656060e-04
2.953846153846154010e+01 2.689456213265625545e-04
2.969230769230769340e+01 2.272320167571802065e-04
2.984615384615384670e+01 3.452994136893693160e-05
3.000000000000000000e+01 1.892195977128203381e-04
3.015384615384615330e+01 2.743088336791107344e-04
3.030769230769230660e+01 1.706610599444208308e-04
3.046153846153845990e+01 5.474119027820495230e-05
3.061538461538461675e+01 2.362167354906038075e-04
3.076923076923077005e+01 2.568443039749819003e-04
3.092307692307692335e+01 1.015848416889980079e-04
3.107692307692307665e+01 1.263316911230588277e-04
3.123076923076922995e+01 2.628211879460466346e-04
3.138461538461538325e+01 2.184595210279486265e-04
3.153846153846154010e+01 2.986777138987752530e-05
3.169230769230769340e+01 1.877713763664668974e-04
3.184615384615384670e+01 2.671783511870246333e-04
3.200000000000000000e+01 1.627767741011900240e-04
3.215384615384615330e+01 5.771837873376591872e-05
3.230769230769230660e+01 2.328973343195469843e-04
3.246153846153845990e+01 2.493093134598626886e-04
3.261538461538461320e+01 9.503355563858349340e-05
3.276923076923076650e+01 1.275295966540055585e-04
3.292307692307691980e+01 2.580777831217668725e-04
3.307692307692308020e+01 2.110631587259183901e-04
3.323076923076923350e+01 2.590582743532424749e-05
3.338461538461538680e+01 1.871288165289305711e-04
3.353846153846154010e+01 2.614930082956814280e-04
3.369230769230769340e+01 1.559760596034703514e-04
3.384615384615384670e+01 6.079189069202324379e-05
3.400000000000000000e+01 2.306666118147259468e-04
3.415384615384615330e+01 2.431543040504976258e-04
3.430769230769230660e+01 8.920955505862058620e-05
3.446153846153845990e+01 1.291703691891747132e-04
3.461538461538461320e+01 2.545918511436321124e-04
3.476923076923076650e+01 2.048676493229798130e-04
3.492307692307691980e+01 2.265208572954700936e-05
3.507692307692308020e+01 1.872627251988741206e-04
3.523076923076923350e+01 2.571134305539451471e-04
3.538461538461538680e+01 1.501065893848116829e-04
3.553846153846154010e+01 6.400738737287996064e-05
3.569230769230769340e+01 2.294606881405534258e-04
3.584615384615384670e+01 2.382367956743397974e-04
3.600000000000000000e+01 8.399107645303850993e-05
3.615384615384615330e+01 1.312750450086550122e-04
3.630769230769230660e+01 2.522755040073601995e-04
3.646153846153845990e+01 1.997377107374015653e-04
3.661538461538461320e+01 2.017768455459317001e-05
3.676923076923076650e+01 1.881611521997594177e-04
3.692307692307691980e+01 2.539380266552218601e-04
3.707692307692308020e+01 1.450479113891977353e-04
3.723076923076923350e+01 6.741173603713581720e-05
3.738461538461538680e+01 2.292410060644443936e-04
3.753846153846154010e+01 2.344505218571409490e-04
3.769230769230769340e+01 7.927874400056912900e-05
3.784615384615384670e+01 1.338721888741792852e-04
3.800000000000000000e+01 2.510709341341151057e-04
3.815384615384615330e+01 1.955696426101110220e-04
3.830769230769230660e+01 1.860524613266171254e-05
3.846153846153845990e+01 1.898284872021349038e-04
3.861538461538461320e+01 2.518967219204884382e-04
3.876923076923076650e+01 1.407042447038312405e-04
3.892307692307691980e+01 7.105453598469702904e-05
3.907692307692308020e+01 2.299918317345775334e-04
3.923076923076923350e+01 2.317191073489759221e-04
3.938461538461538680e+01 7.498993030782348968e-05
3.953846153846154010e+01 1.369992512298469107e-04
3.969230769230769340e+01 2.509468784402555329e-04
3.984615384615384670e+01 1.922854035123764186e-04
4.000000000000000000e+01 1.806231197609651441e-05

